MathBode: Measuring the Stability of LLM Reasoning using Frequency Response

This paper presents MathBode, a dynamic diagnostic for mathematical reasoning in large language models (LLMs). Instead of one-shot accuracy, MathBode treats each parametric problem as a system: we drive a single parameter sinusoidally and fit first-harmonic responses of model outputs and exact solutions. This yields interpretable, frequency-resolved metrics -- gain (amplitude tracking) and phase (lag) -- that form Bode-style fingerprints. Across five closed-form families (linear solve, ratio/saturation, compound interest, 2x2 linear systems, similar triangles), the diagnostic surfaces systematic low-pass behavior and growing phase lag that accuracy alone obscures. We compare several models against a symbolic baseline that calibrates the instrument ($G \approx 1$, $\phi \approx 0$). Results separate frontier from mid-tier models on dynamics, providing a compact, reproducible protocol that complements standard benchmarks with actionable measurements of reasoning fidelity and consistency. We open-source the dataset and code to enable further research and adoption.

==> plots/scores/mathbode_scores_overall.csv <==
Model,Overall_MB_Core,Overall_MB_Plus,Num_Families
DeepSeek V3.1,0.8342048619579161,0.6555606193998545,5
GPT-4o,0.7778151132375325,0.5655130060632476,5
Llama 4 Instruct,0.644076550690429,0.4329490835596176,5
Mixtral 8×7B,0.36022629843086434,0.2805218566784342,5
Qwen3 235B Instruct,0.782013913698485,0.5762114105601712,5


==> plots/scores/mathbode_scores_per_family.csv <==
Model,Family,GainAbsErrMid,PhaseAbsDegMid,R2_mean,ACF1_abs_mean,Compliance_mean,MB_Core,MB_Plus
DeepSeek V3.1,Linear Solve,0.002499061371893374,0.016399436043676798,0.9993811373327892,0.19111841629747117,1.0,0.9948196613001724,0.8944424609779269
DeepSeek V3.1,Ratio Saturation,0.0016117061383186249,0.00761106688642615,0.9996740129201933,0.3169078137317321,1.0,0.9966920203135136,0.8236256082601928
DeepSeek V3.1,Exponential Interest,0.051001513148696054,4.465074064883286,0.8525707958955605,0.16772169875899828,1.0,0.8483850396483492,0.7146485447971325
DeepSeek V3.1,Linear System,0.1878637791258157,26.383024130774682,0.1015805810905336,0.18689265177743136,1.0,0.3311277291842054,0.09516447152785468
DeepSeek V3.1,Similar Triangles,6.809570440857726e-08,4.018725917410432e-07,0.9999999999998511,0.4376168185575826,1.0,0.9999998593433401,0.7499220114361659
GPT-4o,Linear Solve,0.003310867889249114,0.013186009182670249,0.9993392830097564,0.2435842982412516,1.0,0.993231753008361,0.8635497099534409
GPT-4o,Ratio Saturation,0.009713962723927605,0.00743461281917175,0.9988508553282185,0.22704031899668484,1.0,0.9804894677430429,0.8615325220082121
GPT-4o,Exponential Interest,6.81867014196126,0.24208705977768688,0.3058038525900041,0.22884020882301534,1.0,0.49731014378024796,0.24150213946350133
GPT-4o,Linear System,0.3082717365346551,7.376011039264386,0.12534174768673587,0.3758475687643183,1.0,0.4180443217859513,0.11692719600140966
GPT-4o,Similar Triangles,5.8627851684533994e-08,2.586813546767326e-07,0.9999999999998497,0.4463843113501696,1.0,0.9999998798700593,0.7440534628896741
Llama 4 Instruct,Linear Solve,0.31194842617617785,1.0208092220654428,0.6806001660710712,0.28121738448181927,1.0,0.48865767531038395,0.3417822719108576
Llama 4 Instruct,Ratio Saturation,0.08744040233422923,0.3790201185673199,0.9705679409375931,0.321238366648751,1.0,0.8209078606807936,0.6662941931014217
Llama 4 Instruct,Exponential Interest,6.511801600855543,3.5367383200290217,0.30108906433910176,0.3062489486634643,1.0,0.46070290755523313,0.2105572846606786
Llama 4 Instruct,Linear System,4.714069051307234,4.488613802743022,0.44144538899000774,0.3374244201753809,1.0,0.45012651330285536,0.2434393610879016
Llama 4 Instruct,Similar Triangles,6.101698560412316e-06,6.149067077280505e-14,0.9999999579339167,0.5062395571169152,1.0,0.9999877966028785,0.7026723070372286
Mixtral 8×7B,Linear Solve,0.312556455912946,0.5584273400435613,0.8528488176616975,0.27767673403270665,1.0,0.4937952517772938,0.38756873659333335
Mixtral 8×7B,Ratio Saturation,5.059125610260229,58.41676849597633,0.5991414354567918,0.3282324222951303,1.0,0.0,0.0
Mixtral 8×7B,Exponential Interest,8.417517034640223,0.0434377589797946,0.8224531489261593,0.3088855946687367,1.0,0.4995173582335578,0.37660071575972237
Mixtral 8×7B,Linear System,0.6221667410011067,42.39631061949452,0.043502972840139,0.1429598681033559,1.0,0.028929882005616414,0.005586074323564874
Mixtral 8×7B,Similar Triangles,0.11027899521050621,0.0497708497020371,0.9295442625377037,0.28979208302413734,1.0,0.7788890001378539,0.6328537567155503
Qwen3 235B Instruct,Linear Solve,0.00886418554245716,0.03261775780528815,0.9907630294899612,0.2756456317308914,1.0,0.9819092093839158,0.8318246219233142
Qwen3 235B Instruct,Ratio Saturation,0.00488314906857068,0.009154248082881549,0.9988837438586494,0.26257951807914515,1.0,0.990131987995271,0.8497832413498572
Qwen3 235B Instruct,Exponential Interest,0.3232995485403364,2.965081938325639,0.3683493087023837,0.23420485808085567,1.0,0.4670546451297152,0.24805839465639007
Qwen3 235B Instruct,Linear System,1.453162108004165,2.612354274703866,0.33908683904854403,0.35445279577799726,1.0,0.47097384139217924,0.22035162401229244
Qwen3 235B Instruct,Similar Triangles,5.701263167123827e-08,1.2450533412556693e-07,0.9999999999998079,0.4655816073166699,1.0,0.999999884591344,0.7310391708590025

